Spin in fractional quantum Hall systems

A system at filling factor 2/3 could be a candidate for a quantum Hall ferromagnet at integer filling factor of composite fermions. Using exact diagonalization with electrons on a torus we study the transition from the singlet ground state to the polarized ground state at this filling and look for signatures of quantum Hall ferromagnetism. Differences between the fractional and corresponding integer systems are emphasised. Most interestingly, we find around the transition a low excited half-polarized state which might become the ground state in the thermodynamical limit. We study its structure and compare it to the singlet and polarized ground states. A new interpretation of the singlet state is suggested and comparison of the filling factors 2/3 and 2/5 is presented. Adding magnetic inhomogeneities into the system we investigate the stability of all the three involved states and the tendency to build up domains like in conventional ferromagnets.

==> figs/ch02/index.txt <==
ch02-fig01.eps		HLM/txt/diss/mathematica/angMom.tex_gr1.eps
ch02-fig02.xfig.eps	orig. (lab/ch02-fig02.xfig.eps)
ch02-fig03{a,b,c}.eps	HLM/txt/diss/mathematica/deltas.tex_gr{1,2,3}.eps
ch02-fig04{a,b,c}.eps	orig. (lab/pseudopot1-a,b,c.eps)
ch02-fig05{a,b}.eps	orig. (lab/pseudopot1-d,e.eps)
ch02-fig06a.ps		HLM/proj/pseudopot/01_ps/spectrum01.ps
ch02-fig06b.eps		HLM/proj/pseudopot/01_ps/twoPartStates_korr01_compr.eps
ch02-fig07.xfig.eps	orig. (lab/)
ch02-fig08.eps		HLM/proj/fullLL/all01a02a03a_ps/spectra01_Ne08-1.eps
ch02-fig09.eps		HLM/proj/fullLL/all31a32a33a_ps/spectra01_Ne08-1.eps
ch02-fig10{a,b,c}.eps	
		HLM/mathematica/newYosHalWF/02/yoshiokaWF-tex.nb_gr{1,3,4}.eps
ch02-fig11 ................. empty
ch02-fig12.xfig.pstex	orig. (lab/)
ch02-fig13.xfig.pstex	orig. (lab/)
ch02-fig14.xfig.pstex	orig. (lab/)
ch02-fig15a.eps		HLM/mathematica/newYosHalWF/01/thetaF-tex.nb_gr2.eps
ch02-fig15b.eps         HLM/mathematica/newYosHalWF/01/thetaF-tex.nb_gr3.eps
ch02-fig16{a,b,c}.eps	
	HLM/mathematica/newYosHalWF/03/play/yohiokaWF02-1-tex.nb_gr{2,3,4}.eps
	(these files are somehow permuted)
ch02-fig16{a,b,c}1.eps
			HLM/proj/cmWF/10_ps/cmWFdens01-1{a,b,c}.eps
ch02-fig16{a,b,c}2.eps
                        HLM/proj/cmWF/10_ps/cmWFdens01-2{a,b,c}.eps
ch02-fig17{a,b,c}.eps
        HLM/mathematica/newYosHalWF/03/play/yohiokaWF02-2-tex.nb_gr{2,3,4}.eps
ch02-fig17{a,b,c}1.eps
                        HLM/proj/cmWF/10_ps/cmWFdens02-1{a,b,c}.eps
ch02-fig17{a,b,c}2.eps
                        HLM/proj/cmWF/10_ps/cmWFdens02-2{a,b,c}.eps
ch02-fig18{a,b}.eps	lab/graph{1,2}.eps




==> figs/ch03/index.txt <==
ch03-fig01.xfig.eps 	orig. (made from 
				HLM/proj/corr/WFs/hc_nu2-5/ps/En_Ne08.ps 
				HLM/proj/shortRange/11_ps/energies_02-2.ps)
ch03-fig02.xfig.eps	orig.
ch03-fig03.ps		./lab/corr_Kamilla:11:1997.jpg (see also scan/)
ch03-fig04.eps		HLM/proj/corr/03_ps/corrVsFermiGas01.eps, (page 3 in ps
ch03-fig04b.eps		HLM/proj/corr/03_ps/corrVsFermiGas02.eps
ch03-fig05.ps 		HLM/proj/corr/03_ps/corr_07.ps
ch03-fig06.ps		HLM/proj/corr/04_ps/corr05a.ps, page 1
ch03-fig06a.eps		el162:HLM/proj/corr/04_ps/corr05-1.eps
ch03-fig07.ps		HLM/proj/shortRange/15_ps/corr03_comp.ps
ch03-fig07{a,b}.eps	el162:HLM/proj/shortRange/15_ps/corr03-2{a,b}.eps
ch03-fig08a.ps		HLM/proj/shortRange/15_ps/corrPair_03a.ps
ch03-fig09.ps		HLM/proj/corr/50_ps/corr01-1a.ps (page 1)
ch03-fig09{a,b}.eps	el162:HLM/proj/corr/50_ps/corr01-2{a,b}.eps
ch03-fig10.ps		HLM/proj/corr/50_ps/corr03a.ps
ch03-fig10a.eps		el162:HLM/proj/corr/50_ps/corr03a-1.eps
ch03-fig11a.ps		HLM/proj/shortRange/15a_01/corrs/power01.jpg.ps
			improved: see lab/power01.jpg
ch03-fig11b.ps		HLM/proj/corr/50/Ne08/Sz00_J00/power01.ps
ch03-fig12.ps		HLM/proj/shortRange/11_ps/corr_all01a-1.ps
ch03-fig13a.ps		HLM/proj/corr/01_ps/corr_03.ps
ch03-fig13b.ps		HLM/proj/corr/03_ps/corr_03.ps
ch03-fig13c.eps		HLM/proj/corr/01_ps/corrG_05.eps
ch03-fig13d.eps		HLM/proj/corr/01_ps/corrG_06.eps
ch03-fig14.eps		HLM/proj/cmWF/02_ps/cmWF_02.eps
ch03-fig15{ab}.eps	HLM/proj/cmWF/03_ps/cmAndDensity01{ba}.eps
ch03-fig16abc.eps/ps	made from HLM/mathematica/yosWF/yosWF4-1.nb and 
				using plt129.gnu from just made data
ch03-fig17-1.jpg.ps	HLM/proj/cmWF/07_ps/densAndCM01-1.jpg.ps
ch03-fig17-2.jpg.ps     HLM/proj/cmWF/07_ps/densAndCM01-2.jpg.ps
ch03-fig18a.ps		HLM/proj/cmWF/04_ps/nonAvgDens02-1.ps 
ch03-fig18b1.ps		HLM/proj/cmWF/04_ps/nonAvgDens01-1.jpg.ps
ch03-fig18b2.ps		HLM/proj/cmWF/04_ps/nonAvgDens01-2.ps
ch03-fig18c.ps		HLM/proj/cmWF/04_ps/nonAvgDens02-2.ps
ch03-fig19a.ps		HLM/proj/cmWF/04_ps/nonAvgDens03.jpg.ps
ch03-fig19b.ps		HLM/proj/cmWF/04_ps/nonAvgDens04.ps
ch03-fig20a,b.ps	HLM/proj/gkrit/shortRng/energies_06.eps (page 1 and 2)
ch03-fig20{abc}.eps	HLM/proj/gkrit/shortRng/energies_06-{123}a.eps
ch03-fig21a.epsi		scanned (see lab/polar.tiff)
ch03-fig21b.eps		HLM/proj/gkrit/extrapol/extrap_01.eps
ch03-fig22.ps		HLM/proj/shortRange/27_ps/spectra01a.ps
ch03-fig23.ps		HLM/proj/shortRange/19_ps/corr/corr3-01a.ps
ch03-fig24.ps		HLM/proj/shortRange/27_ps/corr01a.ps
ch03-fig25.ps		HLM/proj/shortRange/19_ps/corr/corrSubHole01.ps
ch03-fig25-2.ps		HLM/proj/shortRange/19_ps/corr/corrSubHole01.ps (page 2)
ch03-fig25{abc}.eps	HLM/proj/shortRange/19_ps/corr/corrSubHole01{abc}.eps
ch03-fig26.ps		HLM/proj/corr/WFs/hc_nu2-5/ps/En_Ne08_J-comparison.ps
ch03-fig27.ps		HLM/proj/corr/WFs/hc_nu2-5/ps/En_Ne08_totS2.0-1.ps
ch03-fig28.ps		HLM/proj/corr/50/Ne08/Sz08_J00/degreeAnalysis01.ps
ch03-fig29-1.ps		HLM/proj/corr/50_ps/corr04a.ps
ch03-fig29-2.ps         HLM/proj/corr/50_ps/corr05a.ps
ch03-fig29-3.ps         HLM/proj/corr/50_ps/corr06a.ps
ch03-fig29-4.ps         HLM/proj/corr/50_ps/corr07a.ps
ch03-fig30.eps		HLM/proj/fullLL/10_ps/fullLLs.eps
ch03-fig31.eps		HLM/proj/kDisp/benjamin/k_vs_E/processed/hardcore-02b.eps
ch03-fig32.eps		HLM/proj/kDisp/benjamin/k_vs_E/trace/N8/sz3s3/trace1.eps
ch03-fig33-1.eps	HLM/proj/kDisp/benjamin/k_vs_E/trace/N8/sz0s0/trace1.eps
ch03-fig33-2.eps        HLM/proj/kDisp/benjamin/k_vs_E/trace/N8/sz0s1/trace1.eps
ch03-fig34a.ps		HLM/proj/shortRange/25/ps/dens01-aa.eps
ch03-fig34b.ps          HLM/proj/shortRange/25/ps/dens01-bb.eps
ch03-fig35{a,b}.eps	HLM/proj/shortRange/28/MIdiag/ps/dens03{a,b}.eps
ch03-fig36.ps		HLM/proj/shortRange/21/correctDelta/ps/dens02.ps
#ch03-fig37.ps		HLM/proj/fullLL/all010203_ps/fullLL_andMI_01.ps
ch03-fig37.eps		HLM/proj/fullLL/all010203_ps/fullLL_andMI_01-4.eps
ch03-fig37a.eps          HLM/proj/fullLL/all31a32a33a_ps/nu2_andMI_02-1.eps
ch03-fig38-1.ps		HLM/proj/domInAsp/10_ps/asp01.ps (page 1)
ch03-fig38-1.eps	HLM/proj/domInAsp/01_ps/asp01-3.eps
ch03-fig38-2.ps		HLM/proj/domInAsp/01_ps/asp01.ps (page 1)
ch03-fig38-2.eps	HLM/proj/domInAsp/10_ps/asp01-1.eps
ch03-fig39-1.ps		HLM/proj/domInAsp/20_ps/asp01.ps (page 2)
ch03-fig39-1.eps	HLM/proj/domInAsp/02_ps/asp01-1.eps
ch03-fig39-2.ps		HLM/proj/domInAsp/02_ps/asp01.ps (p. 1)
ch03-fig39-2.eps	HLM/proj/domInAsp/20_ps/asp01-1.eps
ch03-fig40.ps		HLM/proj/domInAsp/04_ps/asp01.ps
ch03-fig41a.ps		HLM/proj/corr/10_ps/spec_03.ps
ch03-fig41b.ps		HLM/proj/corr/81_ps/corr_cmp_01-1.ps
ch03-fig42.eps		CPL/hlm_assorted/hlm_Poster_QHSQM2004/figs/p22.eps
ch03-fig43.ps		HLM/proj/corr/81_ps/corr_cdw_01.ps
ch03-fig44a.eps		HLM/proj/fullLL/all010203_ps/fullLL_andMI_01-1.eps
ch03-fig44b.eps		HLM/proj/fullLL/all010203_ps/fullLL_andMI_01-2.eps
ch03-fig44c.eps         HLM/proj/fullLL/all010203_ps/fullLL_andMI_01-5.eps
ch03-fig45{a,b,c,d}.eps	HLM/proj/fullLL/all31a32a33a_ps/nu2_andMI_02-{4,5,3,2}.eps
ch03-fig46.ps		HLM/proj/fullLL/all01a02a03a_ps/fullLL_andMI_02.ps
ch03-fig47a.eps		HLM/proj/shortRange/23/MIdiag/ps/dens03-1.eps
ch03-fig47b.eps         HLM/proj/shortRange/23/MIdiag/ps/dens03-2.eps
ch03-fig48a.eps         HLM/proj/shortRange/21/correctDelta/ps/dens02-2.eps
ch03-fig48b.eps		HLM/proj/shortRange/21/correctDelta/ps/dens02-1.eps
ch03-fig48c.eps		HLM/proj/shortRange/23/MIdiag/ps/dens01-2.eps
ch03-fig49a.eps		HLM/proj/shortRange/21/correctDelta/ps/dens02-4.eps
ch03-fig49b.eps		HLM/proj/shortRange/21/correctDelta/ps/dens02-3.eps
ch03-fig49c.eps		HLM/proj/shortRange/23/MIdiag/ps/dens01-3.eps
ch03-fig50a.eps		HLM/proj/cdw/12_ps/asp01-1.eps
ch03-fig50b.eps		HLM/proj/domInAsp/04_ps/asp01-1.eps
ch03-fig50c.eps		HLM/proj/domInAsp/04_ps/asp-comp01.eps
ch03-fig51a.eps		HLM/proj/corr/01_ps/corr_04.eps
ch03-fig51b.eps		HLM/proj/cdw/02_ps/corrSep01.eps
ch03-fig51c.eps		HLM/proj/cdw/02_ps/corrSep02.eps
ch03-fig51{a,b,c}-1.eps HLM/proj/domInAsp/04_ps/corr01-{1,2,3}.eps
ch03-fig52a{,-1}.eps	HLM/proj/cdw/02_ps/corrSep03{,a}.eps
ch03-fig52b{,-1}.eps	HLM/proj/cdw/02_ps/corrSep04{,a}.eps
ch03-fig53a{,-1}.eps	HLM/proj/domInAsp/20_ps/corr02{,a}.eps
ch03-fig53b{,-1}.eps	HLM/proj/domInAsp/20_ps/corr03{,a}.eps
ch03-fig54.eps		HLM/proj/domInAsp/10_ps/corr02-1.eps
ch03-fig55.eps		HLM/proj/densHmg/degenStates/new/ps/coefs01.eps
ch03-fig56.eps		from scan/~LWF0001.jpg (\cite{allesch:01:2004})
ch03-fig57?-?.eps	HLM/proj/cdw/31_ps/corr01{a,b}-{1,2,3,4}.eps
ch03-fig58.xfig.pstex 	orig. (see lab/)
ch03-fig59.xfig.pstex	orig. (see lab/)
ch03-fig60{a,b}.eps	HLM/proj/domInAsp/10_ps/corr04{a,b}.eps
ch03-fig61a.eps		NCPL/art/hps/figs/p40.eps
ch03-fig61b.eps		NCPL/art/hps/figs/p06a.eps

		


==> figs/ch04/index.txt <==
ch04-fig01{a,b,c,d}.eps	HLM/proj/gkrit/energies_02b-{1,2,3a,4}.eps
ch04-fig02.epsi		HLM/proj/oprMI_IMI/07-5_ps/polar01-{1,2,3}.eps
			+ HLM/proj/gkrit/energies_02b-3a.eps -> lab/
ch04-fig03{,a}.eps	HLM/proj/oprMI_IMI/07-5_ps/polar02{,a}.eps
ch04-fig04{,a}.eps        HLM/proj/oprMI_IMI/07-5_ps/polar03{,a}.eps
ch04-fig05.xfig.eps	CPL/hlm_assorted/hlm_lec_DPGfjt2004/figs/lab/p10.xfig
			& processed in lab/
ch04-fig06.xfig.eps	similar as ch04-fig05.eps
ch04-fig07.eps		HLM/proj/oprMI_IMI/11_ps/En01.eps
ch04-fig08a.eps		HLM/proj/oprMI_IMI/12_ps/En01.eps
ch04-fig08b.eps		HLM/proj/oprMI_IMI/12_ps/spins.eps
ch04-fig09a.eps		HLM/proj/oprMI_IMI/13_ps/cross01.eps
ch04-fig09b.eps		HLM/proj/oprMI_IMI/13_ps/cross02.eps
ch04-fig09c.eps		HLM/proj/oprMI_IMI/13_ps/cross03.eps
ch04-fig10a.eps		HLM/proj/oprMI_IMI/13_ps/openAC01-1.eps
ch04-fig10b.eps		HLM/proj/oprMI_IMI/13_ps/openAC01-2.eps
ch04-fig11a.eps		HLM/proj/oprMI_IMI/12_ps/dens01-1.eps
ch04-fig11b.eps		HLM/proj/oprMI_IMI/12_ps/dens01-2.eps
ch04-fig11c.eps		HLM/proj/oprMI_IMI/12_ps/dens01-3.eps
ch04-fig11d.eps		HLM/proj/oprMI_IMI/12_ps/dens01-4.eps
ch04-fig12.eps		HLM/proj/oprMI_IMI/12_ps/spins02.eps
ch04-fig13a.eps		HLM/proj/oprMI_IMI/07-5_ps/spins01a-1.eps
ch04-fig13b.eps		HLM/proj/oprMI_IMI/07-5_ps/spins01a-2.eps
ch04-fig13c.eps		HLM/proj/oprMI_IMI/07-5_ps/spins01a-3.eps
ch04-fig14-1.eps	HLM/proj/oprMI_IMI/07-5_ps/singlet01-1.eps
ch04-fig14-2.eps        HLM/proj/oprMI_IMI/07-5_ps/singlet01-2.eps
ch04-fig14-3.eps        HLM/proj/oprMI_IMI/07-5_ps/singlet01-3.eps
ch04-fig14-4.eps        HLM/proj/oprMI_IMI/07-5_ps/singlet01-4.eps
ch04-fig15-{1a,..}.eps	HLM/proj/temperature/01_ps/densPolTemp01-{1a,...}.eps
ch04-fig16-1{a,b}.eps	HLM/proj/oprMI_IMI/20_ps/dens01-{1,2}.eps
ch04-fig17-{1..4}.eps	HLM/proj/oprMI_IMI/20_ps/dens02-{1..4}.eps
ch04-fig18.xfig.eps	orig. (see lab/)
ch04-fig19-{1,2,3}.eps	HLM/proj/sr-oprMI_IMI/06_ps/spins01-{1,3,4}.eps
ch04-fig20{a,b}{1,2}.eps HLM/proj/temperature/11_ps/densPol0{2,3}-{1,2}.eps
ch04-fig21.eps		HLM/proj/sr-oprMI_IMI/comparison-hc-coul/ps/totS01.eps
ch04-fig22a.eps		HLM/proj/gkrit/energies_02a-2.eps
ch04-fig22b.eps		HLM/proj/shortRange/11_ps/spectra/energies10.eps
ch04-fig23{a,b}.eps	HLM/proj/asp2-1/03new/03_ps/spec_02-{1,2}.eps
ch04-fig24{a,b,c}.eps	HLM/proj/asp2-1/06_ps/energies/spins01-{1,2,3}.eps
ch04-fig25{a,b,c}.eps	HLM/proj/asp2-1/06_ps/polar01-1.eps
ch04-fig26{a,b,c}.eps	HLM/proj/asp2-1/06_ps/corr/corrMany01-{1,2,3}.eps
ch04-fig27.eps		HLM/proj/asp2-1/06_ps/softState/softState01.eps
ch04-fig28{a-d}.eps	HLM/proj/asp2-1/06_ps/corr/corrNonAvg01-{1-4}.eps
ch04-fig29.eps		HLM/proj/asp2-1/06/06-5.1c/ps/En02_MI0.000.eps
ch04-fig30{a,b}.eps	HLM/proj/asp2-1/06_ps/dens01-{1,2}.eps




